AI-in-the-Loop -- The impact of HMI in AI-based Application

Artificial intelligence (AI) and human-machine interaction (HMI) are two keywords that usually do not fit embedded applications. Within the steps needed before applying AI to solve a specific task, HMI is usually missing during the AI architecture design and the training of an AI model. The human-in-the-loop concept is prevalent in all other steps of developing AI, from data analysis via data selection and cleaning to performance evaluation. During AI architecture design, HMI can immediately highlight unproductive layers of the architecture so that lightweight network architecture for embedded applications can be created easily. We show that by using this HMI, users can instantly distinguish which AI architecture should be trained and evaluated first since a high accuracy on the task could be expected. This approach reduces the resources needed for AI development by avoiding training and evaluating AI architectures with unproductive layers and leads to lightweight AI architectures. These resulting lightweight AI architectures will enable HMI while running the AI on an edge device. By enabling HMI during an AI uses inference, we will introduce the AI-in-the-loop concept that combines AI's and humans' strengths. In our AI-in-the-loop approach, the AI remains the working horse and primarily solves the task. If the AI is unsure whether its inference solves the task correctly, it asks the user to use an appropriate HMI. Consequently, AI will become available in many applications soon since HMI will make AI more reliable and explainable.

==> fig/ImageNetAccuracyVsParameters.csv <==
models,params,accuracy,LinearRegressionValues,alignment
CoCa (2022),2100000000,91.0,91.63871841,-10
BASIC-L (2023),2440000000,90.98,91.63871841,180
ViT-G/14 (2021),1843000000,90.4,91.63871841,175
EfficientNet-L2  (2020),480000000,90.2,89.04448358,0
FixEfficientNet-L2 (2020),480000000,88.5,87.27013715,0
FixResNeXt-101-32x48d (2019),829000000,89.73,87.27013715,173
ResNeXt-101 64x4 (2017),83600000,80.9,87.19485767,180
AmoebaNet-A (2018),88900000,82.7,81.79457394,0
NASNET-A(6) (2018),469000000,83.9,81.59497687,180
DPN-131 (2017),80000000,81.38,81.452048,0
Inception-ResNetV2 (2016),55800000,80.1,80.28225778,180
InceptionV2 (2015),11200000,74.8,75.06780945,180


==> images/literatureCount.csv <==
YEAR,ANN,AI,CLCS,CLCSANN,CLCSAI
2021,16381,34546,6198,83,55
2020,15430,35650,6450,64,70
2019,14164,28854,6477,47,59
2018,12449,27342,6120,66,49
2017,9235,22930,5543,62,48
2016,8406,22423,4842,58,31
2015,7419,19347,4828,72,40
2014,7168,17217,4657,45,28
2013,6435,16259,4420,38,34
2012,6259,16974,4151,34,38
2011,6347,15895,3972,28,33
2010,6134,13860,3826,33,45
2009,5910,12381,3598,38,31
2008,5349,14214,3473,38,53
2007,4760,10795,3028,23,20
2006,4572,9591,3027,31,22
2005,4064,8451,2892,25,14
2004,3362,7991,2967,19,37
2003,2776,6377,2314,12,13
2002,2557,5083,2095,9,9
2001,2365,4196,1856,14,12
2000,2218,3486,1783,13,6
1999,2154,3492,1537,10,2
1998,1840,3416,1463,12,11
1997,1884,3341,1486,11,7
1996,1789,2928,1515,8,8
1995,1335,2826,1546,6,10
1994,1117,3068,1242,9,17
1993,1054,2685,920,5,6
1992,779,2154,738,2,5
1991,745,2153,755,6,6
1990,337,2346,772,1,4
1989,144,3488,658,1,12
1988,45,3230,644,0,15
1987,25,3113,593,0,8
1986,2,2887,577,0,7
1985,0,1878,631,0,4
1984,0,1086,469,0,0
1983,0,546,368,0,0
1982,0,237,289,0,0
1981,0,173,230,0,0
1980,0,168,311,0,0
1979,1,134,270,0,0
1978,0,113,221,0,0
1977,1,125,226,0,0
1976,1,93,180,0,0
1975,0,134,186,0,0
1974,0,76,168,0,0
1973,0,49,176,0,0
1972,0,38,92,0,0
1971,0,48,135,0,0
1970,1,31,92,0,0
1969,0,36,106,0,0
1968,0,15,48,0,0
1967,0,7,30,0,0
1966,0,11,26,0,0
1965,0,2,16,0,0
1964,0,3,22,0,0
1963,0,4,4,0,0
1962,0,7,5,0,0
1961,1,8,8,0,0

